Heuristic for Diverse Kemeny Rank Aggregation based on Quantum Annealing

The Kemeny Rank Aggregation (KRA) problem is a well-studied problem in the field of Social Choice with a variety of applications in many different areas like databases and search engines. Intuitively, given a set of votes over a set of candidates, the problem asks to find an aggregated ranking of candidates that minimizes the overall dissatisfaction concerning the votes. Recently, a diverse version of KRA was considered which asks for a sufficiently diverse set of sufficiently good solutions. The framework of diversity of solutions is a young and thriving topic in the field of artificial intelligence. The main idea is to provide the user with not just one, but with a set of different solutions, enabling her to pick a sufficiently good solution that satisfies additional subjective criteria that are hard or impossible to model. In this work, we use a quantum annealer to solve the KRA problem and to compute a representative set of solutions. Quantum annealing is a meta search heuristic that does not only show promising runtime behavior on currently existing prototypes but also samples the solutions space in an inherently different way, making use of quantum effects. We describe how KRA instances can be solved by a quantum annealer and provide an implementation as well as experimental evaluations. As existing quantum annealers are still restricted in their number of qubits, we further implement two different data reduction rules that can split an instance into a set of smaller instances. In our evaluation, we compare classical heuristics that allow to sample multiple solutions such as simulated annealing and local search with quantum annealing performed on a physical quantum annealer. We compare runtime, quality of solution, and diversity of solutions, with and without applying preceding data reduction rules.

==> data/DWaveCondorcet.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU01	QPU02	QPU03	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	63	65	65	66	66	67	67	67	68	62	65.6	1.897366596	2	5.511111111	496	62	0	1	4	0	0	4	2.330524683	0	0	2.330524683	2.330524683	1.03863116	0	0	1.03863116	1.03863116
2	5	sport_F1_1965.election	7	56	56	56	0	0	0	0	0	0	0	56	56	0	2	2	8	56	0	1	2	0	0	2	2.09823513	0	0	2.09823513	2.09823513	0.94946516	0	0	0.94946516	0.94946516
3	2	sport_F1_1962.election	8	81	81	82	82	82	82	82	82	82	83	81	81.9	0.567646212	2	5.466666666666667	492	81	0	2	3	4	0	3.5	2.203890562057495	2.379157304763794	0	4.583047867	2.291523933	1.03746076	1.30926196	0	2.34672272	1.17336136
4	6	sport_F1_1966.election	8	91	92	94	94	94	94	95	95	95	96	91	94	1.490711985	2	10.31111111	928	90	0	1	6	0	0	6	4.707041025	0	0	4.707041025	4.707041025	1.09963196	0	0	1.09963196	1.09963196
5	7	sport_F1_1967.election	8	0	71	71	98	0	0	0	0	0	0	71	77.75	13.5	0	0	0	98	0	1	3	0	0	3	0	0	0	0	0	0	0	0	0	0
6	8	sport_F1_1968.election	8	0	0	0	0	0	0	0	0	0	0	76	76	0	0	0	0	111	0	1	3	0	0	3	0	0	0	0	0	0	0	0	0	0
7	1	sport_F1_1961.election	9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	98	0	1	8	0	0	8	0	0	0	0	0	0	0	0	0	0
8	3	sport_F1_1963.election	9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	124	0	1	8	0	0	8	0	0	0	0	0	0	0	0	0	0
9	4	sport_F1_1964.election	9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	145	0	1	9	0	0	9	0	0	0	0	0	0	0	0	0	0
10	22	sport_F1_1982.election	9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	178	0	2	4	2	0	3	0	0	0	0	0	0	0	0	0	0
11	10	sport_F1_1970.election	10	228	228	229	231	232	235	236	236	240	240	228	233.5	4.576510073	2	20.04444444	1804	219	0	1	7	0	0	7	7.183854103	0	0	7.183854103	7.183854103	1.39366556	0	0	1.39366556	1.39366556
12	11	sport_F1_1971.election	11	220	220	220	220	220	220	221	222	222	230	220	221.5	3.100179206	4	20.13333333	1812	212	0	1	7	0	0	7	21.28771329	0	0	21.28771329	21.28771329	1.25923196	0	0	1.25923196	1.25923196
13	12	sport_F1_1972.election	11	0	172	172	172	174	174	174	174	174	174	172	173.2	1.032795559	0	0	544	206	0	2	6	3	0	4.5	5.744960308	2.179404974	0	7.924365282	3.962182641	1.43226556	0.81823156	0	2.25049712	1.12524856
14	13	sport_F1_1973.election	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	308	0	2	3	3	0	3	0	0	0	0	0	0	0	0	0	0
15	15	sport_F1_1975.election	13	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	375	0	1	12	0	0	12	0	0	0	0	0	0	0	0	0	0
16	16	sport_F1_1976.election	13	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	414	0	1	10	0	0	10	0	0	0	0	0	0	0	0	0	0
17	17	sport_F1_1977.election	13	480	493	495	496	498	501	504	506	508	509	480	499	8.705043238	2	8.977777778	680	479	0	1	6	0	0	6	4.409321308	0	0	4.409321308	4.409321308	0.93623076	0	0	0.93623076	0.93623076
18	45	/sport_F1_2005.election	13	0	397	0	0	0	0	0	0	0	0	323	360	52.32590181	0	0	0	397	0	1	3	0	0	3	0	0	0	0	0	0	0	0	0	0
19	14	sport_F1_1974.election	14	461	462	463	464	464	465	465	466	466	466	461	464.2	1.751190072	2	7.555555556	680	461	0	1	6	0	0	6	4.354784966	0	0	4.354784966	4.354784966	1.36086716	0	0	1.36086716	1.36086716
20	25	sport_F1_1985.election	14	0	0	0	0	0	0	0	0	0	0	342	342	0	0	0	0	460	0	3	7	2	3	4	0	0	0	0	0	0	0	0	0	0
21	44	/sport_F1_2004.election	15	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	425	0	3	2	5	2	3	0	0	0	0	0	0	0	0	0	0
22	18	sport_F1_1978.election	16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	597	0	2	12	2	0	7	0	0	0	0	0	0	0	0	0	0
23	34	sport_F1_1994.election	16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	560	0	1	13	0	0	13	0	0	0	0	0	0	0	0	0	0
24	35	sport_F1_1995.election	16	0	612	0	0	0	0	0	0	0	0	529	570.5	58.68986284	0	0	0	612	0	1	3	0	0	3	0	0	0	0	0	0	0	0	0	0
25	43	/sport_F1_2003.election	16	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	583	0	3	6	2	5	4.333333333	0	0	0	0	0	0	0	0	0	0
26	33	sport_F1_1993.election	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	781	0	2	3	14	0	8.5	0	0	0	0	0	0	0	0	0	0
27	37	sport_F1_1997.election	18	855	855	855	856	856	856	856	856	856	856	855	855.7	0.483045892	2	6	540	855	0	3	5	5	4	4.666666667	2.702254295	2.958571434	2.488652706	8.149478436	2.716492812	1.27906636	0.96163276	1.08146476	3.32216388	1.10738796
28	41	/sport_F1_2001.election	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	833	0	1	11	0	0	11	0	0	0	0	0	0	0	0	0	0
29	42	/sport_F1_2002.election	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	756	0	1	9	0	0	9	0	0	0	0	0	0	0	0	0	0
30	46	/sport_F1_2006.election	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	682	0	1	11	0	0	11	0	0	0	0	0	0	0	0	0	0
31	47	/sport_F1_2007.election	18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	607	0	2	3	5	0	4	0	0	0	0	0	0	0	0	0	0
32	19	sport_F1_1979.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	833	0	2	6	9	0	7.5	0	0	0	0	0	0	0	0	0	0
33	20	sport_F1_1980.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	716	0	1	16	0	0	16	0	0	0	0	0	0	0	0	0	0
34	21	sport_F1_1981.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	776	0	2	5	9	0	7	0	0	0	0	0	0	0	0	0	0
35	24	sport_F1_1984.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	892	0	3	2	6	10	6	0	0	0	0	0	0	0	0	0	0
36	36	sport_F1_1996.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	838	0	3	2	2	12	5.333333333	0	0	0	0	0	0	0	0	0	0
37	39	/sport_F1_1999.election	19	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	853	0	2	2	17	0	9.5	0	0	0	0	0	0	0	0	0	0
38	48	/sport_F1_2008.election	20	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	931	0	2	4	11	0	7.5	0	0	0	0	0	0	0	0	0	0
39	26	sport_F1_1986.election	21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	969	0	2	4	15	0	9.5	0	0	0	0	0	0	0	0	0	0
40	27	sport_F1_1987.election	21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1028	0	1	17	0	0	17	0	0	0	0	0	0	0	0	0	0
41	38	/sport_F1_1998.election	21	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	891	0	3	3	6	11	6.666666667	0	0	0	0	0	0	0	0	0	0
42	32	sport_F1_1992.election	22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1147	0	3	2	3	16	7	0	0	0	0	0	0	0	0	0	0
43	40	/sport_F1_2000.election	22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1182	0	2	4	13	0	8.5	0	0	0	0	0	0	0	0	0	0
44	23	sport_F1_1983.election	24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1313	0	1	19	0	0	19	0	0	0	0	0	0	0	0	0	0
45	30	sport_F1_1990.election	24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1094	0	2	16	2	0	9	0	0	0	0	0	0	0	0	0	0
46	31	sport_F1_1991.election	24	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1184	0	2	2	16	0	9	0	0	0	0	0	0	0	0	0	0
47	29	sport_F1_1989.election	26	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1289	0	2	5	21	0	13	0	0	0	0	0	0	0	0	0	0
48	28	sport_F1_1988.election	28	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1578	0	3	2	15	9	8.666666667	0	0	0	0	0	0	0	0	0	0


==> data/DWaveCondorcetClean.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU-1	QPU-2	QPU-3	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	63	65	65	66	66	67	67	67	68	62	65.6	1.897366596	2	5.511111111	496	62	0	1	4	-	-	4	2.330524683	-	-	2.330524683	2.330524683	1.03863116	-	-	1.03863116	1.03863116
2	5	sport_F1_1965.election	7	56	56	56	-	-	-	-	-	-	-	56	56	0	2	2	8	56	0	1	2	-	-	2	2.09823513	-	-	2.09823513	2.09823513	0.94946516	-	-	0.94946516	0.94946516
3	2	sport_F1_1962.election	8	81	81	82	82	82	82	82	82	82	83	81	81.9	0.567646212	2	5.466666666666667	492	81	0	2	3	4	0	3.5	2.203890562057495	2.379157304763794	0	4.583047867	2.291523933	1.03746076	1.30926196	0	2.34672272	1.17336136
4	6	sport_F1_1966.election	8	91	92	94	94	94	94	95	95	95	96	91	94	1.490711985	2	10.31111111	928	90	0	1	6	-	-	6	4.707041025	-	-	4.707041025	4.707041025	1.09963196	-	-	1.09963196	1.09963196
11	10	sport_F1_1970.election	10	228	228	229	231	232	235	236	236	240	240	228	233.5	4.576510073	2	20.04444444	1804	219	0	1	7	-	-	7	7.183854103	-	-	7.183854103	7.183854103	1.39366556	-	-	1.39366556	1.39366556
12	11	sport_F1_1971.election	11	220	220	220	220	220	220	221	222	222	230	220	221.5	3.100179206	4	20.13333333	1812	212	0	1	7	-	-	7	21.28771329	-	-	21.28771329	21.28771329	1.25923196	-	-	1.25923196	1.25923196
17	17	sport_F1_1977.election	13	480	493	495	496	498	501	504	506	508	509	480	499	8.705043238	2	8.977777778	680	479	0	1	6	-	-	6	4.409321308	-	-	4.409321308	4.409321308	0.93623076	-	-	0.93623076	0.93623076
19	14	sport_F1_1974.election	14	461	462	463	464	464	465	465	466	466	466	461	464.2	1.751190072	2	7.555555556	680	461	0	1	6	-	-	6	4.354784966	-	-	4.354784966	4.354784966	1.36086716	-	-	1.36086716	1.36086716
27	37	sport_F1_1997.election	18	855	855	855	856	856	856	856	856	856	856	855	855.7	0.483045892	2	6	540	855	0	3	5	5	4	4.666666667	2.702254295	2.958571434	2.488652706	8.149478436	2.716492812	1.27906636	0.96163276	1.08146476	3.32216388	1.10738796


==> data/HybridCondorcet.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU-1	QPU-2	QPU-3	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	-	-	-	-	-	-	-	-	-	62	6.2	-	-	-	-	62	0.00	1	4	-	-	4	6.67458272	-	-	6.67458272	6.67458272	0.098306	-	-	0.098306	0.098306
2	5	sport_F1_1965.election	7	56	-	-	-	-	-	-	-	-	-	56	5.6	-	-	-	-	56	0.00	1	2	-	-	2	7.18300271	-	-	7.18300271	7.18300271	0.046394	-	-	0.046394	0.046394
3	2	sport_F1_1962.election	8	81	-	-	-	-	-	-	-	-	-	81	8.1	-	-	-	-	81	0.00	2	3	4	-	3.5	6.941362858	6.644911289	-	13.58627415	6.793137074	0.079056	0.098426	-	0.177482	0.088741
4	6	sport_F1_1966.election	8	90	-	-	-	-	-	-	-	-	-	90	9	-	-	-	-	90	0.00	1	6	-	-	6	7.686351299	-	-	7.686351299	7.686351299	0.090879	-	-	0.090879	0.090879
5	7	sport_F1_1967.election	8	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	3	-	-	3	6.652737379	-	-	6.652737379	6.652737379	0.0951	-	-	0.0951	0.0951
6	8	sport_F1_1968.election	8	111	-	-	-	-	-	-	-	-	-	111	11.1	-	-	-	-	111	0.00	1	3	-	-	3	6.987990141	-	-	6.987990141	6.987990141	0.095027	-	-	0.095027	0.095027
7	1	sport_F1_1961.election	9	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	8	-	-	8	8.236922264	-	-	8.236922264	8.236922264	0.02275	-	-	0.02275	0.02275
8	3	sport_F1_1963.election	9	126	-	-	-	-	-	-	-	-	-	126	12.6	-	-	-	-	124	1.61	1	8	-	-	8	7.628622532	-	-	7.628622532	7.628622532	0.087044	-	-	0.087044	0.087044
9	4	sport_F1_1964.election	9	147	-	-	-	-	-	-	-	-	-	147	14.7	-	-	-	-	145	1.38	1	9	-	-	9	7.233182192	-	-	7.233182192	7.233182192	0.073008	-	-	0.073008	0.073008
10	22	sport_F1_1982.election	9	178	-	-	-	-	-	-	-	-	-	178	17.8	-	-	-	-	178	0.00	2	4	2	-	3	6.888065338	6.925906181	-	13.81397152	6.90698576	0.09851	0.092843	-	0.191353	0.0956765
11	10	sport_F1_1970.election	10	219	-	-	-	-	-	-	-	-	-	219	21.9	-	-	-	-	219	0.00	1	7	-	-	7	7.039260864	-	-	7.039260864	7.039260864	0.059888	-	-	0.059888	0.059888
12	11	sport_F1_1971.election	11	212	-	-	-	-	-	-	-	-	-	212	21.2	-	-	-	-	212	0.00	1	7	-	-	7	6.972096682	-	-	6.972096682	6.972096682	0.079149	-	-	0.079149	0.079149
13	12	sport_F1_1972.election	11	206	-	-	-	-	-	-	-	-	-	206	20.6	-	-	-	-	206	0.00	2	6	3	-	4.5	6.987678528	6.656708956	-	13.64438748	6.822193742	0.090841	0.094996	-	0.185837	0.0929185
14	13	sport_F1_1973.election	12	308	-	-	-	-	-	-	-	-	-	308	30.8	-	-	-	-	308	0.00	2	3	3	-	3	7.070664644	6.766486406	-	13.83715105	6.918575525	0.095114	0.095182	-	0.190296	0.095148
15	15	sport_F1_1975.election	13	401	-	-	-	-	-	-	-	-	-	401	40.1	-	-	-	-	375	6.93	1	12	-	-	12	7.670253754	-	-	7.670253754	7.670253754	0.033385	-	-	0.033385	0.033385
16	16	sport_F1_1976.election	13	424	-	-	-	-	-	-	-	-	-	424	42.4	-	-	-	-	414	2.42	1	10	-	-	10	7.827313662	-	-	7.827313662	7.827313662	0.058757	-	-	0.058757	0.058757
17	17	sport_F1_1977.election	13	479	-	-	-	-	-	-	-	-	-	479	47.9	-	-	-	-	479	0.00	1	6	-	-	6	7.193665504	-	-	7.193665504	7.193665504	0.07258	-	-	0.07258	0.07258
18	45	/sport_F1_2005.election	13	397	-	-	-	-	-	-	-	-	-	397	39.7	-	-	-	-	397	0.00	1	3	-	-	3	6.451929569	-	-	6.451929569	6.451929569	0.079331	-	-	0.079331	0.079331
19	14	sport_F1_1974.election	14	461	-	-	-	-	-	-	-	-	-	461	46.1	-	-	-	-	461	0.00	1	6	-	-	6	7.022390842	-	-	7.022390842	7.022390842	0.072812	-	-	0.072812	0.072812
20	25	sport_F1_1985.election	14	460	-	-	-	-	-	-	-	-	-	460	46	-	-	-	-	460	0.00	3	7	2	3	4	8.0888834	5.991366863	6.145888567	20.22613883	6.742046277	0.088462	0.076522	0.031847	0.196831	0.065610333
21	44	/sport_F1_2004.election	15	425	-	-	-	-	-	-	-	-	-	425	42.5	-	-	-	-	425	0.00	3	2	5	2	3	6.303081274	6.985936403	6.006681919	19.2956996	6.431899865	0.045895	0.055087	0.061194	0.162176	0.054058667
22	18	sport_F1_1978.election	16	607	-	-	-	-	-	-	-	-	-	607	60.7	-	-	-	-	597	1.68	2	12	2	-	7	7.753458977	6.788070202	-	14.54152918	7.270764589	0.033382	0.092815	-	0.126197	0.0630985
23	34	sport_F1_1994.election	16	586	-	-	-	-	-	-	-	-	-	586	58.6	-	-	-	-	560	4.64	1	13	-	-	13	7.930441856	-	-	7.930441856	7.930441856	0.039477	-	-	0.039477	0.039477
24	35	sport_F1_1995.election	16	612	-	-	-	-	-	-	-	-	-	612	61.2	-	-	-	-	612	0.00	1	3	-	-	3	6.368562937	-	-	6.368562937	6.368562937	0.080068	-	-	0.080068	0.080068
25	43	/sport_F1_2003.election	16	583	-	-	-	-	-	-	-	-	-	583	58.3	-	-	-	-	583	0.00	3	6	2	5	4.333333333	6.577138424	6.669603109	6.596412659	19.84315419	6.614384731	0.099421	0.076493	0.073452	0.249366	0.083122
26	33	sport_F1_1993.election	18	821	-	-	-	-	-	-	-	-	-	821	82.1	-	-	-	-	781	5.12	2	3	14	-	8.5	6.257636786	8.194956064	-	14.45259285	7.226296425	0.079854	0.041403	-	0.121257	0.0606285
27	37	sport_F1_1997.election	18	855	-	-	-	-	-	-	-	-	-	855	85.5	-	-	-	-	855	0.00	3	5	5	4	4.666666667	6.232168674	6.386358738	7.248389482	19.86691689	6.622305632	0.109433	0.12798	0.119291	0.356704	0.118901333
28	41	/sport_F1_2001.election	18	846	-	-	-	-	-	-	-	-	-	846	84.6	-	-	-	-	833	1.56	1	11	-	-	11	7.309733391	-	-	7.309733391	7.309733391	0.037936	-	-	0.037936	0.037936
29	42	/sport_F1_2002.election	18	758	-	-	-	-	-	-	-	-	-	758	75.8	-	-	-	-	756	0.26	1	9	-	-	9	6.839593649	-	-	6.839593649	6.839593649	0.090744	-	-	0.090744	0.090744
30	46	/sport_F1_2006.election	18	712	-	-	-	-	-	-	-	-	-	712	71.2	-	-	-	-	682	4.40	1	11	-	-	11	7.026382208	-	-	7.026382208	7.026382208	0.037628	-	-	0.037628	0.037628
31	47	/sport_F1_2007.election	18	607	-	-	-	-	-	-	-	-	-	607	60.7	-	-	-	-	607	0.00	2	3	5	-	4	6.420014143	7.015703201	-	13.43571734	6.717858672	0.080439	0.073502	-	0.153941	0.0769705
32	19	sport_F1_1979.election	19	833	-	-	-	-	-	-	-	-	-	833	83.3	-	-	-	-	833	0.00	2	6	9	-	7.5	6.990140676	7.187989712	-	14.17813039	7.089065194	0.109193	0.073209	-	0.182402	0.091201
33	20	sport_F1_1980.election	19	770	-	-	-	-	-	-	-	-	-	770	77	-	-	-	-	716	7.54	1	16	-	-	16	7.921420097	-	-	7.921420097	7.921420097	0.036069	-	-	0.036069	0.036069
34	21	sport_F1_1981.election	19	778	-	-	-	-	-	-	-	-	-	778	77.8	-	-	-	-	776	0.26	2	5	9	-	7	6.617659092	7.005104542	-	13.62276363	6.811381817	0.102786	0.073331	-	0.176117	0.0880585
35	24	sport_F1_1984.election	19	898	-	-	-	-	-	-	-	-	-	898	89.8	-	-	-	-	892	0.67	3	2	6	10	6	6.452045202	6.862214327	7.46771431	20.78197384	6.927324613	0.061254	0.080238	0.074462	0.215954	0.071984667
36	36	sport_F1_1996.election	19	860	-	-	-	-	-	-	-	-	-	860	86	-	-	-	-	838	2.63	3	2	2	12	5.333333333	6.568041325	6.944382429	7.207674265	20.72009802	6.90669934	0.091851	0.107149	0.037382	0.236382	0.078794
37	39	/sport_F1_1999.election	19	935	-	-	-	-	-	-	-	-	-	935	93.5	-	-	-	-	853	9.61	2	2	17	-	9.5	6.534308672	7.45420146	-	13.98851013	6.994255066	0.107149	0.042017	-	0.149166	0.074583
38	48	/sport_F1_2008.election	20	941	-	-	-	-	-	-	-	-	-	941	94.1	-	-	-	-	931	1.07	2	4	11	-	7.5	6.134315014	7.232178211	-	13.36649323	6.683246613	0.068038	0.037699	-	0.105737	0.0528685
39	26	sport_F1_1986.election	21	1015	-	-	-	-	-	-	-	-	-	1015	101.5	-	-	-	-	969	4.75	2	4	15	-	9.5	6.200025082	6.927951097	-	13.12797618	6.56398809	0.102406	0	-	0.102406	0.051203
40	27	sport_F1_1987.election	21	1130	-	-	-	-	-	-	-	-	-	1130	113	-	-	-	-	1028	9.92	1	17	-	-	17	8.200173378	-	-	8.200173378	8.200173378	0	-	-	0	0
41	38	/sport_F1_1998.election	21	905	-	-	-	-	-	-	-	-	-	905	90.5	-	-	-	-	891	1.57	3	3	6	11	6.666666667	6.516506672	6.685472488	7.097318649	20.29929781	6.766432603	0.096028	0.099283	0.075755	0.271066	0.090355333
42	32	sport_F1_1992.election	22	1209	-	-	-	-	-	-	-	-	-	1209	120.9	-	-	-	-	1147	5.41	3	2	3	16	7	6.414853573	7.049777031	7.030638695	20.4952693	6.831756433	0.015298	0.063461	0.042021	0.12078	0.04026
43	40	/sport_F1_2000.election	22	1200	-	-	-	-	-	-	-	-	-	1200	120	-	-	-	-	1182	1.52	2	4	13	-	8.5	7.157974958	7.16814518	-	14.32612014	7.163060069	0.068423	0.040587	-	0.10901	0.054505
44	23	sport_F1_1983.election	24	1424	-	-	-	-	-	-	-	-	-	1424	142.4	-	-	-	-	1313	8.45	1	19	-	-	19	50.83418179	-	-	50.83418179	50.83418179	0	-	-	0	0
45	30	sport_F1_1990.election	24	1174	-	-	-	-	-	-	-	-	-	1174	117.4	-	-	-	-	1094	7.31	2	16	2	-	9	7.78145647	6.049316168	-	13.83077264	6.915386319	0.04202	0.091821	-	0.133841	0.0669205
46	31	sport_F1_1991.election	24	1208	-	-	-	-	-	-	-	-	-	1208	120.8	-	-	-	-	1184	2.03	2	2	16	-	9	6.165611506	7.43347311	-	13.59908462	6.799542308	0.091791	0	-	0.091791	0.0458955
47	29	sport_F1_1989.election	26	1513	-	-	-	-	-	-	-	-	-	1513	151.3	-	-	-	-	1289	17.38	2	5	21	-	13	7.163740396	8.285285234	-	15.44902563	7.724512815	0.055192	0.042003	-	0.097195	0.0485975
48	28	sport_F1_1988.election	28	1630	-	-	-	-	-	-	-	-	-	1630	163	-	-	-	-	1578	3.30	3	2	15	9	8.666666667	6.755666733	7.047776222	6.53776288	20.34120584	6.780401945	0.091851	0.041217	0.08546	0.218528	0.072842667


==> data/HybridCondorcetClean.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU-1	QPU-2	QPU-3	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	-	-	-	-	-	-	-	-	-	62	6.2	-	-	-	-	62	0.00	1	4	-	-	4	6.67458272	-	-	6.67458272	6.67458272	0.098306	-	-	0.098306	0.098306
2	5	sport_F1_1965.election	7	56	-	-	-	-	-	-	-	-	-	56	5.6	-	-	-	-	56	0.00	1	2	-	-	2	7.18300271	-	-	7.18300271	7.18300271	0.046394	-	-	0.046394	0.046394
3	2	sport_F1_1962.election	8	81	-	-	-	-	-	-	-	-	-	81	8.1	-	-	-	-	81	0.00	2	3	4	-	3.5	6.941362858	6.644911289	-	13.58627415	6.793137074	0.079056	0.098426	-	0.177482	0.088741
4	6	sport_F1_1966.election	8	90	-	-	-	-	-	-	-	-	-	90	9	-	-	-	-	90	0.00	1	6	-	-	6	7.686351299	-	-	7.686351299	7.686351299	0.090879	-	-	0.090879	0.090879
5	7	sport_F1_1967.election	8	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	3	-	-	3	6.652737379	-	-	6.652737379	6.652737379	0.0951	-	-	0.0951	0.0951
6	8	sport_F1_1968.election	8	111	-	-	-	-	-	-	-	-	-	111	11.1	-	-	-	-	111	0.00	1	3	-	-	3	6.987990141	-	-	6.987990141	6.987990141	0.095027	-	-	0.095027	0.095027
7	1	sport_F1_1961.election	9	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	8	-	-	8	8.236922264	-	-	8.236922264	8.236922264	0.02275	-	-	0.02275	0.02275
8	3	sport_F1_1963.election	9	126	-	-	-	-	-	-	-	-	-	126	12.6	-	-	-	-	124	1.61	1	8	-	-	8	7.628622532	-	-	7.628622532	7.628622532	0.087044	-	-	0.087044	0.087044
9	4	sport_F1_1964.election	9	147	-	-	-	-	-	-	-	-	-	147	14.7	-	-	-	-	145	1.38	1	9	-	-	9	7.233182192	-	-	7.233182192	7.233182192	0.073008	-	-	0.073008	0.073008
10	22	sport_F1_1982.election	9	178	-	-	-	-	-	-	-	-	-	178	17.8	-	-	-	-	178	0.00	2	4	2	-	3	6.888065338	6.925906181	-	13.81397152	6.90698576	0.09851	0.092843	-	0.191353	0.0956765
11	10	sport_F1_1970.election	10	219	-	-	-	-	-	-	-	-	-	219	21.9	-	-	-	-	219	0.00	1	7	-	-	7	7.039260864	-	-	7.039260864	7.039260864	0.059888	-	-	0.059888	0.059888
12	11	sport_F1_1971.election	11	212	-	-	-	-	-	-	-	-	-	212	21.2	-	-	-	-	212	0.00	1	7	-	-	7	6.972096682	-	-	6.972096682	6.972096682	0.079149	-	-	0.079149	0.079149
13	12	sport_F1_1972.election	11	206	-	-	-	-	-	-	-	-	-	206	20.6	-	-	-	-	206	0.00	2	6	3	-	4.5	6.987678528	6.656708956	-	13.64438748	6.822193742	0.090841	0.094996	-	0.185837	0.0929185
14	13	sport_F1_1973.election	12	308	-	-	-	-	-	-	-	-	-	308	30.8	-	-	-	-	308	0.00	2	3	3	-	3	7.070664644	6.766486406	-	13.83715105	6.918575525	0.095114	0.095182	-	0.190296	0.095148
15	15	sport_F1_1975.election	13	401	-	-	-	-	-	-	-	-	-	401	40.1	-	-	-	-	375	6.93	1	12	-	-	12	7.670253754	-	-	7.670253754	7.670253754	0.033385	-	-	0.033385	0.033385
16	16	sport_F1_1976.election	13	424	-	-	-	-	-	-	-	-	-	424	42.4	-	-	-	-	414	2.42	1	10	-	-	10	7.827313662	-	-	7.827313662	7.827313662	0.058757	-	-	0.058757	0.058757
17	17	sport_F1_1977.election	13	479	-	-	-	-	-	-	-	-	-	479	47.9	-	-	-	-	479	0.00	1	6	-	-	6	7.193665504	-	-	7.193665504	7.193665504	0.07258	-	-	0.07258	0.07258
18	45	/sport_F1_2005.election	13	397	-	-	-	-	-	-	-	-	-	397	39.7	-	-	-	-	397	0.00	1	3	-	-	3	6.451929569	-	-	6.451929569	6.451929569	0.079331	-	-	0.079331	0.079331
19	14	sport_F1_1974.election	14	461	-	-	-	-	-	-	-	-	-	461	46.1	-	-	-	-	461	0.00	1	6	-	-	6	7.022390842	-	-	7.022390842	7.022390842	0.072812	-	-	0.072812	0.072812
20	25	sport_F1_1985.election	14	460	-	-	-	-	-	-	-	-	-	460	46	-	-	-	-	460	0.00	3	7	2	3	4	8.0888834	5.991366863	6.145888567	20.22613883	6.742046277	0.088462	0.076522	0.031847	0.196831	0.065610333
21	44	/sport_F1_2004.election	15	425	-	-	-	-	-	-	-	-	-	425	42.5	-	-	-	-	425	0.00	3	2	5	2	3	6.303081274	6.985936403	6.006681919	19.2956996	6.431899865	0.045895	0.055087	0.061194	0.162176	0.054058667
22	18	sport_F1_1978.election	16	607	-	-	-	-	-	-	-	-	-	607	60.7	-	-	-	-	597	1.68	2	12	2	-	7	7.753458977	6.788070202	-	14.54152918	7.270764589	0.033382	0.092815	-	0.126197	0.0630985
23	34	sport_F1_1994.election	16	586	-	-	-	-	-	-	-	-	-	586	58.6	-	-	-	-	560	4.64	1	13	-	-	13	7.930441856	-	-	7.930441856	7.930441856	0.039477	-	-	0.039477	0.039477
24	35	sport_F1_1995.election	16	612	-	-	-	-	-	-	-	-	-	612	61.2	-	-	-	-	612	0.00	1	3	-	-	3	6.368562937	-	-	6.368562937	6.368562937	0.080068	-	-	0.080068	0.080068
25	43	/sport_F1_2003.election	16	583	-	-	-	-	-	-	-	-	-	583	58.3	-	-	-	-	583	0.00	3	6	2	5	4.333333333	6.577138424	6.669603109	6.596412659	19.84315419	6.614384731	0.099421	0.076493	0.073452	0.249366	0.083122
26	33	sport_F1_1993.election	18	821	-	-	-	-	-	-	-	-	-	821	82.1	-	-	-	-	781	5.12	2	3	14	-	8.5	6.257636786	8.194956064	-	14.45259285	7.226296425	0.079854	0.041403	-	0.121257	0.0606285
27	37	sport_F1_1997.election	18	855	-	-	-	-	-	-	-	-	-	855	85.5	-	-	-	-	855	0.00	3	5	5	4	4.666666667	6.232168674	6.386358738	7.248389482	19.86691689	6.622305632	0.109433	0.12798	0.119291	0.356704	0.118901333
28	41	/sport_F1_2001.election	18	846	-	-	-	-	-	-	-	-	-	846	84.6	-	-	-	-	833	1.56	1	11	-	-	11	7.309733391	-	-	7.309733391	7.309733391	0.037936	-	-	0.037936	0.037936
29	42	/sport_F1_2002.election	18	758	-	-	-	-	-	-	-	-	-	758	75.8	-	-	-	-	756	0.26	1	9	-	-	9	6.839593649	-	-	6.839593649	6.839593649	0.090744	-	-	0.090744	0.090744
30	46	/sport_F1_2006.election	18	712	-	-	-	-	-	-	-	-	-	712	71.2	-	-	-	-	682	4.40	1	11	-	-	11	7.026382208	-	-	7.026382208	7.026382208	0.037628	-	-	0.037628	0.037628
31	47	/sport_F1_2007.election	18	607	-	-	-	-	-	-	-	-	-	607	60.7	-	-	-	-	607	0.00	2	3	5	-	4	6.420014143	7.015703201	-	13.43571734	6.717858672	0.080439	0.073502	-	0.153941	0.0769705
32	19	sport_F1_1979.election	19	833	-	-	-	-	-	-	-	-	-	833	83.3	-	-	-	-	833	0.00	2	6	9	-	7.5	6.990140676	7.187989712	-	14.17813039	7.089065194	0.109193	0.073209	-	0.182402	0.091201
33	20	sport_F1_1980.election	19	770	-	-	-	-	-	-	-	-	-	770	77	-	-	-	-	716	7.54	1	16	-	-	16	7.921420097	-	-	7.921420097	7.921420097	0.036069	-	-	0.036069	0.036069
34	21	sport_F1_1981.election	19	778	-	-	-	-	-	-	-	-	-	778	77.8	-	-	-	-	776	0.26	2	5	9	-	7	6.617659092	7.005104542	-	13.62276363	6.811381817	0.102786	0.073331	-	0.176117	0.0880585
35	24	sport_F1_1984.election	19	898	-	-	-	-	-	-	-	-	-	898	89.8	-	-	-	-	892	0.67	3	2	6	10	6	6.452045202	6.862214327	7.46771431	20.78197384	6.927324613	0.061254	0.080238	0.074462	0.215954	0.071984667
36	36	sport_F1_1996.election	19	860	-	-	-	-	-	-	-	-	-	860	86	-	-	-	-	838	2.63	3	2	2	12	5.333333333	6.568041325	6.944382429	7.207674265	20.72009802	6.90669934	0.091851	0.107149	0.037382	0.236382	0.078794
37	39	/sport_F1_1999.election	19	935	-	-	-	-	-	-	-	-	-	935	93.5	-	-	-	-	853	9.61	2	2	17	-	9.5	6.534308672	7.45420146	-	13.98851013	6.994255066	0.107149	0.042017	-	0.149166	0.074583
38	48	/sport_F1_2008.election	20	941	-	-	-	-	-	-	-	-	-	941	94.1	-	-	-	-	931	1.07	2	4	11	-	7.5	6.134315014	7.232178211	-	13.36649323	6.683246613	0.068038	0.037699	-	0.105737	0.0528685
41	38	/sport_F1_1998.election	21	905	-	-	-	-	-	-	-	-	-	905	90.5	-	-	-	-	891	1.57	3	3	6	11	6.666666667	6.516506672	6.685472488	7.097318649	20.29929781	6.766432603	0.096028	0.099283	0.075755	0.271066	0.090355333
42	32	sport_F1_1992.election	22	1209	-	-	-	-	-	-	-	-	-	1209	120.9	-	-	-	-	1147	5.41	3	2	3	16	7	6.414853573	7.049777031	7.030638695	20.4952693	6.831756433	0.015298	0.063461	0.042021	0.12078	0.04026
43	40	/sport_F1_2000.election	22	1200	-	-	-	-	-	-	-	-	-	1200	120	-	-	-	-	1182	1.52	2	4	13	-	8.5	7.157974958	7.16814518	-	14.32612014	7.163060069	0.068423	0.040587	-	0.10901	0.054505
45	30	sport_F1_1990.election	24	1174	-	-	-	-	-	-	-	-	-	1174	117.4	-	-	-	-	1094	7.31	2	16	2	-	9	7.78145647	6.049316168	-	13.83077264	6.915386319	0.04202	0.091821	-	0.133841	0.0669205
47	29	sport_F1_1989.election	26	1513	-	-	-	-	-	-	-	-	-	1513	151.3	-	-	-	-	1289	17.38	2	5	21	-	13	7.163740396	8.285285234	-	15.44902563	7.724512815	0.055192	0.042003	-	0.097195	0.0485975
48	28	sport_F1_1988.election	28	1630	-	-	-	-	-	-	-	-	-	1630	163	-	-	-	-	1578	3.30	3	2	15	9	8.666666667	6.755666733	7.047776222	6.53776288	20.34120584	6.780401945	0.091851	0.041217	0.08546	0.218528	0.072842667


==> data/HybridNone.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU-1	QPU-2	QPU-3	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	-	-	-	-	-	-	-	-	-	62	6.2	-	-	-	-	62	0.00	1	-	-	-	-	6.559226036	-	-	6.559226036	6.559226036	0.079119	-	-	0.079119	0.079119
2	5	sport_F1_1965.election	7	56	-	-	-	-	-	-	-	-	-	56	5.6	-	-	-	-	56	0.00	1	-	-	-	-	7.261986732	-	-	7.261986732	7.261986732	0.088519	-	-	0.088519	0.088519
3	2	sport_F1_1962.election	8	81	-	-	-	-	-	-	-	-	-	81	8.1	-	-	-	-	81	0.00	1	-	-	-	-	6.599684954	-	-	6.599684954	6.599684954	0.09588	-	-	0.09588	0.09588
4	6	sport_F1_1966.election	8	90	-	-	-	-	-	-	-	-	-	90	9	-	-	-	-	90	0.00	1	-	-	-	-	6.578954458	-	-	6.578954458	6.578954458	0.095976	-	-	0.095976	0.095976
5	7	sport_F1_1967.election	8	99	-	-	-	-	-	-	-	-	-	99	9.9	-	-	-	-	98	1.02	1	-	-	-	-	6.822531939	-	-	6.822531939	6.822531939	0.049063	-	-	0.049063	0.049063
6	8	sport_F1_1968.election	8	111	-	-	-	-	-	-	-	-	-	111	11.1	-	-	-	-	111	0.00	1	-	-	-	-	6.569820166	-	-	6.569820166	6.569820166	0.096516	-	-	0.096516	0.096516
7	1	sport_F1_1961.election	9	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	-	-	-	-	7.040109396	-	-	7.040109396	7.040109396	0.084709	-	-	0.084709	0.084709
8	3	sport_F1_1963.election	9	128	-	-	-	-	-	-	-	-	-	128	12.8	-	-	-	-	124	3.23	1	-	-	-	-	6.862421036	-	-	6.862421036	6.862421036	0.059372	-	-	0.059372	0.059372
9	4	sport_F1_1964.election	9	147	-	-	-	-	-	-	-	-	-	147	14.7	-	-	-	-	145	1.38	1	-	-	-	-	7.41721034	-	-	7.41721034	7.41721034	0.057646	-	-	0.057646	0.057646
10	22	sport_F1_1982.election	9	184	-	-	-	-	-	-	-	-	-	184	18.4	-	-	-	-	178	3.37	1	-	-	-	-	6.754645824	-	-	6.754645824	6.754645824	0.062707	-	-	0.062707	0.062707
11	10	sport_F1_1970.election	10	225	-	-	-	-	-	-	-	-	-	225	22.5	-	-	-	-	219	2.74	1	-	-	-	-	7.046804667	-	-	7.046804667	7.046804667	0.075171	-	-	0.075171	0.075171
12	11	sport_F1_1971.election	11	225	-	-	-	-	-	-	-	-	-	225	22.5	-	-	-	-	212	6.13	1	-	-	-	-	6.835540533	-	-	6.835540533	6.835540533	0.076239	-	-	0.076239	0.076239
13	12	sport_F1_1972.election	11	226	-	-	-	-	-	-	-	-	-	226	22.6	-	-	-	-	206	9.71	1	-	-	-	-	7.211739302	-	-	7.211739302	7.211739302	0.076401	-	-	0.076401	0.076401
14	13	sport_F1_1973.election	12	354	-	-	-	-	-	-	-	-	-	354	35.4	-	-	-	-	308	14.94	1	-	-	-	-	7.003861904	-	-	7.003861904	7.003861904	0.037474	-	-	0.037474	0.037474
15	15	sport_F1_1975.election	13	407	-	-	-	-	-	-	-	-	-	407	40.7	-	-	-	-	375	8.53	1	-	-	-	-	7.098653078	-	-	7.098653078	7.098653078	0	-	-	0	0
16	16	sport_F1_1976.election	13	452	-	-	-	-	-	-	-	-	-	452	45.2	-	-	-	-	414	9.18	1	-	-	-	-	7.106443882	-	-	7.106443882	7.106443882	0.039622	-	-	0.039622	0.039622
17	17	sport_F1_1977.election	13	503	-	-	-	-	-	-	-	-	-	503	50.3	-	-	-	-	479	5.01	1	-	-	-	-	7.451601267	-	-	7.451601267	7.451601267	0.040603	-	-	0.040603	0.040603
18	45	/sport_F1_2005.election	13	491	-	-	-	-	-	-	-	-	-	491	49.1	-	-	-	-	397	23.68	1	-	-	-	-	6.985510826	-	-	6.985510826	6.985510826	0.039478	-	-	0.039478	0.039478
19	14	sport_F1_1974.election	14	509	-	-	-	-	-	-	-	-	-	509	50.9	-	-	-	-	461	10.41	1	-	-	-	-	7.184751749	-	-	7.184751749	7.184751749	0.040532	-	-	0.040532	0.040532
20	25	sport_F1_1985.election	14	518	-	-	-	-	-	-	-	-	-	518	51.8	-	-	-	-	460	12.61	1	-	-	-	-	7.915351391	-	-	7.915351391	7.915351391	0.040534	-	-	0.040534	0.040534
21	44	/sport_F1_2004.election	15	607	-	-	-	-	-	-	-	-	-	607	60.7	-	-	-	-	425	42.82	1	-	-	-	-	7.683409214	-	-	7.683409214	7.683409214	0	-	-	0	0
22	18	sport_F1_1978.election	16	705	-	-	-	-	-	-	-	-	-	705	70.5	-	-	-	-	597	18.09	1	-	-	-	-	8.085252047	-	-	8.085252047	8.085252047	0	-	-	0	0
23	34	sport_F1_1994.election	16	626	-	-	-	-	-	-	-	-	-	626	62.6	-	-	-	-	560	11.79	1	-	-	-	-	7.519473791	-	-	7.519473791	7.519473791	0	-	-	0	0
24	35	sport_F1_1995.election	16	735	-	-	-	-	-	-	-	-	-	735	73.5	-	-	-	-	612	20.10	1	-	-	-	-	7.505146265	-	-	7.505146265	7.505146265	0.040962	-	-	0.040962	0.040962
25	43	/sport_F1_2003.election	16	679	-	-	-	-	-	-	-	-	-	679	67.9	-	-	-	-	583	16.47	1	-	-	-	-	8.12211895	-	-	8.12211895	8.12211895	0	-	-	0	0
26	33	sport_F1_1993.election	18	843	-	-	-	-	-	-	-	-	-	843	84.3	-	-	-	-	781	7.94	1	-	-	-	-	7.737241268	-	-	7.737241268	7.737241268	0	-	-	0	0
27	37	sport_F1_1997.election	18	1008	-	-	-	-	-	-	-	-	-	1008	100.8	-	-	-	-	855	17.89	1	-	-	-	-	7.729869366	-	-	7.729869366	7.729869366	0	-	-	0	0
28	41	/sport_F1_2001.election	18	999	-	-	-	-	-	-	-	-	-	999	99.9	-	-	-	-	833	19.93	1	-	-	-	-	8.359168291	-	-	8.359168291	8.359168291	0	-	-	0	0
29	42	/sport_F1_2002.election	18	915	-	-	-	-	-	-	-	-	-	915	91.5	-	-	-	-	756	21.03	1	-	-	-	-	7.817815781	-	-	7.817815781	7.817815781	0	-	-	0	0
30	46	/sport_F1_2006.election	18	904	-	-	-	-	-	-	-	-	-	904	90.4	-	-	-	-	682	32.55	1	-	-	-	-	8.058770418	-	-	8.058770418	8.058770418	0	-	-	0	0
31	47	/sport_F1_2007.election	18	856	-	-	-	-	-	-	-	-	-	856	85.6	-	-	-	-	607	41.02	1	-	-	-	-	7.255064964	-	-	7.255064964	7.255064964	0.040921	-	-	0.040921	0.040921
32	19	sport_F1_1979.election	19	983	-	-	-	-	-	-	-	-	-	983	98.3	-	-	-	-	833	18.01	1	-	-	-	-	7.567465544	-	-	7.567465544	7.567465544	0	-	-	0	0
33	20	sport_F1_1980.election	19	876	-	-	-	-	-	-	-	-	-	876	87.6	-	-	-	-	716	22.35	1	-	-	-	-	7.678113222	-	-	7.678113222	7.678113222	0.041262	-	-	0.041262	0.041262
34	21	sport_F1_1981.election	19	958	-	-	-	-	-	-	-	-	-	958	95.8	-	-	-	-	776	23.45	1	-	-	-	-	7.766232491	-	-	7.766232491	7.766232491	0	-	-	0	0
35	24	sport_F1_1984.election	19	1034	-	-	-	-	-	-	-	-	-	1034	103.4	-	-	-	-	892	15.92	1	-	-	-	-	7.584148407	-	-	7.584148407	7.584148407	0	-	-	0	0
36	36	sport_F1_1996.election	19	1084	-	-	-	-	-	-	-	-	-	1084	108.4	-	-	-	-	838	29.36	1	-	-	-	-	7.872995377	-	-	7.872995377	7.872995377	0	-	-	0	0
37	39	/sport_F1_1999.election	19	1045	-	-	-	-	-	-	-	-	-	1045	104.5	-	-	-	-	853	22.51	1	-	-	-	-	7.556127548	-	-	7.556127548	7.556127548	0.040872	-	-	0.040872	0.040872
38	48	/sport_F1_2008.election	20	1231	-	-	-	-	-	-	-	-	-	1231	123.1	-	-	-	-	931	32.22	1	-	-	-	-	8.165839434	-	-	8.165839434	8.165839434	0.042007	-	-	0.042007	0.042007
39	26	sport_F1_1986.election	21	1181	-	-	-	-	-	-	-	-	-	1181	118.1	-	-	-	-	969	21.88	1	-	-	-	-	8.158747911	-	-	8.158747911	8.158747911	0.041269	-	-	0.041269	0.041269
40	27	sport_F1_1987.election	21	1264	-	-	-	-	-	-	-	-	-	1264	126.4	-	-	-	-	1028	22.96	1	-	-	-	-	7.474354506	-	-	7.474354506	7.474354506	0	-	-	0	0
41	38	/sport_F1_1998.election	21	1221	-	-	-	-	-	-	-	-	-	1221	122.1	-	-	-	-	891	37.04	1	-	-	-	-	8.24148035	-	-	8.24148035	8.24148035	0	-	-	0	0
42	32	sport_F1_1992.election	22	1421	-	-	-	-	-	-	-	-	-	1421	142.1	-	-	-	-	1147	23.89	1	-	-	-	-	7.895684958	-	-	7.895684958	7.895684958	0.041339	-	-	0.041339	0.041339
43	40	/sport_F1_2000.election	22	1433	-	-	-	-	-	-	-	-	-	1433	143.3	-	-	-	-	1182	21.24	1	-	-	-	-	9.243414402	-	-	9.243414402	9.243414402	0	-	-	0	0
44	23	sport_F1_1983.election	24	1663	-	-	-	-	-	-	-	-	-	1663	166.3	-	-	-	-	1313	26.66	1	-	-	-	-	7.842769623	-	-	7.842769623	7.842769623	0	-	-	0	0
45	30	sport_F1_1990.election	24	1470	-	-	-	-	-	-	-	-	-	1470	147	-	-	-	-	1094	34.37	1	-	-	-	-	8.451191902	-	-	8.451191902	8.451191902	0	-	-	0	0
46	31	sport_F1_1991.election	24	1476	-	-	-	-	-	-	-	-	-	1476	147.6	-	-	-	-	1184	24.66	1	-	-	-	-	8.081348658	-	-	8.081348658	8.081348658	0.041336	-	-	0.041336	0.041336
47	29	sport_F1_1989.election	26	1695	-	-	-	-	-	-	-	-	-	1695	169.5	-	-	-	-	1289	31.50	1	-	-	-	-	7.893434048	-	-	7.893434048	7.893434048	0	-	-	0	0
48	28	sport_F1_1988.election	28	2324	-	-	-	-	-	-	-	-	-	2324	232.4	-	-	-	-	1578	47.28	1	-	-	-	-	8.587281227	-	-	8.587281227	8.587281227	0	-	-	0	0


==> data/HybridNoneClean.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer	QPU-1	QPU-2	QPU-3	SumTimeQPU	AvgTimeQPU
1	9	sport_F1_1969.election	6	62	-	-	-	-	-	-	-	-	-	62	6.2	-	-	-	-	62	0.00	1	-	-	-	-	6.559226036	-	-	6.559226036	6.559226036	0.079119	-	-	0.079119	0.079119
2	5	sport_F1_1965.election	7	56	-	-	-	-	-	-	-	-	-	56	5.6	-	-	-	-	56	0.00	1	-	-	-	-	7.261986732	-	-	7.261986732	7.261986732	0.088519	-	-	0.088519	0.088519
3	2	sport_F1_1962.election	8	81	-	-	-	-	-	-	-	-	-	81	8.1	-	-	-	-	81	0.00	1	-	-	-	-	6.599684954	-	-	6.599684954	6.599684954	0.09588	-	-	0.09588	0.09588
4	6	sport_F1_1966.election	8	90	-	-	-	-	-	-	-	-	-	90	9	-	-	-	-	90	0.00	1	-	-	-	-	6.578954458	-	-	6.578954458	6.578954458	0.095976	-	-	0.095976	0.095976
5	7	sport_F1_1967.election	8	99	-	-	-	-	-	-	-	-	-	99	9.9	-	-	-	-	98	1.02	1	-	-	-	-	6.822531939	-	-	6.822531939	6.822531939	0.049063	-	-	0.049063	0.049063
6	8	sport_F1_1968.election	8	111	-	-	-	-	-	-	-	-	-	111	11.1	-	-	-	-	111	0.00	1	-	-	-	-	6.569820166	-	-	6.569820166	6.569820166	0.096516	-	-	0.096516	0.096516
7	1	sport_F1_1961.election	9	98	-	-	-	-	-	-	-	-	-	98	9.8	-	-	-	-	98	0.00	1	-	-	-	-	7.040109396	-	-	7.040109396	7.040109396	0.084709	-	-	0.084709	0.084709
8	3	sport_F1_1963.election	9	128	-	-	-	-	-	-	-	-	-	128	12.8	-	-	-	-	124	3.23	1	-	-	-	-	6.862421036	-	-	6.862421036	6.862421036	0.059372	-	-	0.059372	0.059372
9	4	sport_F1_1964.election	9	147	-	-	-	-	-	-	-	-	-	147	14.7	-	-	-	-	145	1.38	1	-	-	-	-	7.41721034	-	-	7.41721034	7.41721034	0.057646	-	-	0.057646	0.057646
10	22	sport_F1_1982.election	9	184	-	-	-	-	-	-	-	-	-	184	18.4	-	-	-	-	178	3.37	1	-	-	-	-	6.754645824	-	-	6.754645824	6.754645824	0.062707	-	-	0.062707	0.062707
11	10	sport_F1_1970.election	10	225	-	-	-	-	-	-	-	-	-	225	22.5	-	-	-	-	219	2.74	1	-	-	-	-	7.046804667	-	-	7.046804667	7.046804667	0.075171	-	-	0.075171	0.075171
12	11	sport_F1_1971.election	11	225	-	-	-	-	-	-	-	-	-	225	22.5	-	-	-	-	212	6.13	1	-	-	-	-	6.835540533	-	-	6.835540533	6.835540533	0.076239	-	-	0.076239	0.076239
13	12	sport_F1_1972.election	11	226	-	-	-	-	-	-	-	-	-	226	22.6	-	-	-	-	206	9.71	1	-	-	-	-	7.211739302	-	-	7.211739302	7.211739302	0.076401	-	-	0.076401	0.076401
14	13	sport_F1_1973.election	12	354	-	-	-	-	-	-	-	-	-	354	35.4	-	-	-	-	308	14.94	1	-	-	-	-	7.003861904	-	-	7.003861904	7.003861904	0.037474	-	-	0.037474	0.037474
16	16	sport_F1_1976.election	13	452	-	-	-	-	-	-	-	-	-	452	45.2	-	-	-	-	414	9.18	1	-	-	-	-	7.106443882	-	-	7.106443882	7.106443882	0.039622	-	-	0.039622	0.039622
17	17	sport_F1_1977.election	13	503	-	-	-	-	-	-	-	-	-	503	50.3	-	-	-	-	479	5.01	1	-	-	-	-	7.451601267	-	-	7.451601267	7.451601267	0.040603	-	-	0.040603	0.040603
18	45	/sport_F1_2005.election	13	491	-	-	-	-	-	-	-	-	-	491	49.1	-	-	-	-	397	23.68	1	-	-	-	-	6.985510826	-	-	6.985510826	6.985510826	0.039478	-	-	0.039478	0.039478
19	14	sport_F1_1974.election	14	509	-	-	-	-	-	-	-	-	-	509	50.9	-	-	-	-	461	10.41	1	-	-	-	-	7.184751749	-	-	7.184751749	7.184751749	0.040532	-	-	0.040532	0.040532
20	25	sport_F1_1985.election	14	518	-	-	-	-	-	-	-	-	-	518	51.8	-	-	-	-	460	12.61	1	-	-	-	-	7.915351391	-	-	7.915351391	7.915351391	0.040534	-	-	0.040534	0.040534
24	35	sport_F1_1995.election	16	735	-	-	-	-	-	-	-	-	-	735	73.5	-	-	-	-	612	20.10	1	-	-	-	-	7.505146265	-	-	7.505146265	7.505146265	0.040962	-	-	0.040962	0.040962
31	47	/sport_F1_2007.election	18	856	-	-	-	-	-	-	-	-	-	856	85.6	-	-	-	-	607	41.02	1	-	-	-	-	7.255064964	-	-	7.255064964	7.255064964	0.040921	-	-	0.040921	0.040921
33	20	sport_F1_1980.election	19	876	-	-	-	-	-	-	-	-	-	876	87.6	-	-	-	-	716	22.35	1	-	-	-	-	7.678113222	-	-	7.678113222	7.678113222	0.041262	-	-	0.041262	0.041262
37	39	/sport_F1_1999.election	19	1045	-	-	-	-	-	-	-	-	-	1045	104.5	-	-	-	-	853	22.51	1	-	-	-	-	7.556127548	-	-	7.556127548	7.556127548	0.040872	-	-	0.040872	0.040872
38	48	/sport_F1_2008.election	20	1231	-	-	-	-	-	-	-	-	-	1231	123.1	-	-	-	-	931	32.22	1	-	-	-	-	8.165839434	-	-	8.165839434	8.165839434	0.042007	-	-	0.042007	0.042007
39	26	sport_F1_1986.election	21	1181	-	-	-	-	-	-	-	-	-	1181	118.1	-	-	-	-	969	21.88	1	-	-	-	-	8.158747911	-	-	8.158747911	8.158747911	0.041269	-	-	0.041269	0.041269
42	32	sport_F1_1992.election	22	1421	-	-	-	-	-	-	-	-	-	1421	142.1	-	-	-	-	1147	23.89	1	-	-	-	-	7.895684958	-	-	7.895684958	7.895684958	0.041339	-	-	0.041339	0.041339
46	31	sport_F1_1991.election	24	1476	-	-	-	-	-	-	-	-	-	1476	147.6	-	-	-	-	1184	24.66	1	-	-	-	-	8.081348658	-	-	8.081348658	8.081348658	0.041336	-	-	0.041336	0.041336


==> data/LocalSearchNone.CSV <==
Index	Garbage	instancename	SumCandidates	Solutions	a	b	c	d	e	f	g	h	i	BestSolScore	Standardabweichung	MinimalKTDistance	AvgKTDistance	SumKTDistance	-	CostforOptimalsolution	SolDelta	-	-	Time
1	9	sport_F1_1969.election	6	62	67	-	-	-	-	-	-	-	-	62	3.535533906	6	6	12	-	62	0.00	-	-	0.02
2	5	sport_F1_1965.election	7	56	-	-	-	-	-	-	-	-	-	56	-	0	0	0	-	56	0.00	-	-	0.03
3	2	sport_F1_1962.election	8	81	81	82	82	-	-	-	-	-	-	81	0.577350269	4	6.66	80	-	81	0.00	-	-	0.07
4	6	sport_F1_1966.election	8	90	92	92	-	-	-	-	-	-	-	90	1.154700538	4	4	24	-	90	0.00	-	-	0.07
5	7	sport_F1_1967.election	8	98	98	-	-	-	-	-	-	-	-	98	0	4	4	8	-	98	0.00	-	-	0.06
6	8	sport_F1_1968.election	8	111	111	111	-	-	-	-	-	-	-	111	0	2	2.66	16	-	111	0.00	-	-	0.08
7	1	sport_F1_1961.election	9	98	98	98	-	-	-	-	-	-	-	98	0	2	9.33	56	-	98	0.00	-	-	0.09
8	3	sport_F1_1963.election	9	126	126	126	-	-	-	-	-	-	-	126	0	2	4	24	-	124	1.61	-	-	0.08
9	4	sport_F1_1964.election	9	145	145	145	145	145	145	145	145	145	145	145	0	2	9.168	2292	-	145	0.00	-	-	0.14
10	22	sport_F1_1982.election	9	178	178	182	182	182	182	182	182	182	182	178	1.686548085	2	5.89	648	-	178	0.00	-	-	0.12
11	10	sport_F1_1970.election	10	219	219	219	221	221	222	222	225	-	-	219	2.070196678	4	11.87	664	-	219	0.00	-	-	0.17
12	11	sport_F1_1971.election	11	212	212	212	212	212	212	214	214	216	-	212	1.452966315	4	9.88	712	-	212	0.00	-	-	0.26
13	12	sport_F1_1972.election	11	206	206	206	206	206	206	210	210	210	210	206	2.065591118	2	7.14	964	-	206	0.00	-	-	0.22
14	13	sport_F1_1973.election	12	308	308	308	-	-	-	-	-	-	-	308	0	4	5.33	64	-	308	0.00	-	-	0.28
15	15	sport_F1_1975.election	13	375	375	375	375	377	377	377	377	377	377	375	1.032795559	2	9.54	1432	-	375	0.00	-	-	0.38
16	16	sport_F1_1976.election	13	414	414	414	414	414	414	414	414	414	414	414	0	2	11.81	4372	-	414	0.00	-	-	0.61
17	17	sport_F1_1977.election	13	479	480	481	482	-	-	-	-	-	-	479	1.290994449	4	6.66	80	-	479	0.00	-	-	0.44
18	45	/sport_F1_2005.election	13	397	397	397	-	-	-	-	-	-	-	397	0	4	4	24	-	397	0.00	-	-	0.37
19	14	sport_F1_1974.election	14	461	461	466	468	468	-	-	-	-	-	461	3.563705936	4	11.6	232	-	461	0.00	-	-	0.62
20	25	sport_F1_1985.election	14	460	462	462	462	462	462	462	462	462	462	460	0.632455532	2	12.62	4798	-	460	0.00	-	-	0.78
21	44	/sport_F1_2004.election	15	425	425	425	425	425	425	425	425	-	-	425	0	2	3.42	192	-	425	0.00	-	-	0.67
22	18	sport_F1_1978.election	16	597	597	597	599	603	603	603	603	605	-	597	3.231786572	2	10.3	1030	-	597	0.00	-	-	0.87
23	34	sport_F1_1994.election	16	560	560	560	560	560	560	560	562	562	562	560	0.966091783	2	12.43	4974	-	560	0.00	-	-	1.08
24	35	sport_F1_1995.election	16	612	612	-	-	-	-	-	-	-	-	612	0	4	4	8	-	612	0.00	-	-	1.13
25	43	/sport_F1_2003.election	16	583	583	583	583	583	583	583	583	583	583	583	0	2	6.71	1544	-	583	0.00	-	-	1.06
26	33	sport_F1_1993.election	18	781	781	781	781	781	781	781	783	783	783	781	0.966091783	2	16	7200	-	781	0.00	-	-	1.75
27	37	sport_F1_1997.election	18	855	855	855	856	856	856	856	856	857	857	855	0.737864787	4	13.64	3274	-	855	0.00	-	-	1.83
28	41	/sport_F1_2001.election	18	833	835	837	838	839	842	-	-	-	-	833	3.141125064	8	16.53	469	-	833	0.00	-	-	1.32
29	42	/sport_F1_2002.election	18	756	756	756	757	759	759	759	759	760	767	756	3.259175083	4	13.33	1200	-	756	0.00	-	-	1.67
30	46	/sport_F1_2006.election	18	682	684	684	686	686	686	686	688	688	688	682	1.988857852	2	8	1040	-	682	0.00	-	-	1.82
31	47	/sport_F1_2007.election	18	607	607	609	611	-	-	-	-	-	-	607	1.914854216	4	7.33	88	-	607	0.00	-	-	1.61
32	19	sport_F1_1979.election	19	833	833	833	833	833	833	834	834	834	834	833	0.516397779	4	16.72	6020	-	833	0.00	-	-	2.38
33	20	sport_F1_1980.election	19	716	716	716	716	716	716	718	718	718	718	716	1.032795559	2	16.85	7752	-	716	0.00	-	-	2.33
34	21	sport_F1_1981.election	19	776	776	776	776	777	777	777	777	777	777	776	0.516397779	4	14.56	4952	-	776	0.00	-	-	2.45
35	24	sport_F1_1984.election	19	892	892	892	892	892	892	892	892	892	892	892	0	2	15.01	7056	-	892	0.00	-	-	2.37
36	36	sport_F1_1996.election	19	838	838	840	840	840	840	840	840	840	840	838	0.843274043	2	15.48	5884	-	838	0.00	-	-	2.29
37	39	/sport_F1_1999.election	19	855	855	855	855	857	857	857	857	857	857	855	1.032795559	2	12.12	2788	-	853	0.23	-	-	1.93
38	48	/sport_F1_2008.election	20	931	931	931	931	933	933	933	933	933	933	931	1.032795559	2	15.72	6604	-	931	0.00	-	-	2.9
39	26	sport_F1_1986.election	21	969	969	969	969	969	969	969	969	969	969	969	0	2	15.49	6664	-	969	0.00	-	-	3.19
40	27	sport_F1_1987.election	21	1028	1028	1028	1028	1028	1028	1030	1030	1032	1032	1028	1.686548085	2	14.59	5108	-	1028	0.00	-	-	3.57
41	38	/sport_F1_1998.election	21	891	891	891	893	893	893	893	893	893	893	891	0.966091783	2	16.09	7082	-	891	0.00	-	-	3.24
42	32	sport_F1_1992.election	22	1147	1147	1147	1149	1149	1149	1149	1149	1149	1149	1147	0.966091783	4	19.81	9708	-	1147	0.00	-	-	4.13
43	40	/sport_F1_2000.election	22	1182	1182	1182	1183	1183	1183	1183	1183	1183	1183	1182	0.483045892	4	18.01	6664	-	1182	0.00	-	-	3.55
44	23	sport_F1_1983.election	24	1314	1314	1316	1316	1316	1316	1316	1317	1317	1317	1314	1.100504935	4	37.82	17780	-	1313	0.08	-	-	5.98
45	30	sport_F1_1990.election	24	1094	1094	1094	1094	1094	1094	1094	1094	1096	1096	1094	0.843274043	2	12.43	3978	-	1094	0.00	-	-	5.41
46	31	sport_F1_1991.election	24	1186	1186	1186	1186	1186	1186	1186	1186	1186	1186	1186	0	2	22.5	10576	-	1184	0.17	-	-	5.19
47	29	sport_F1_1989.election	26	1289	1291	1291	1291	1293	1293	1293	1293	1293	1293	1289	1.414213562	6	21.66	10616	-	1289	0.00	-	-	7.39
48	28	sport_F1_1988.election	28	1578	1578	1578	1578	1578	1578	1578	1578	1580	1580	1578	0.843274043	4	23.33	11432	-	1578	0.00	-	-	9.81


==> data/SimulatedAnnealingCondorcet.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	SizeKer1	SizeKer2	SizeKer3	AvgKernelSize	TimeKer1	TimeKer2	TimeKer3	SumTimeKer	AvgTimeKer
1	9	sport_F1_1969.election	6	62	63	65	65	66	66	67	67	67	68	62	65.6	1.897366596	2	5.422222222	488	62	0.00	1	4	-	-	4	1.710345507	-	-	1.710345507	1.710345507
2	5	sport_F1_1965.election	7	56	56	-	-	-	-	-	-	-	-	56	56	0	2	2	4	56	0.00	1	2	-	-	2	0.346904516	-	-	0.346904516	0.346904516
3	2	sport_F1_1962.election	8	81	81	82	82	82	82	82	82	82	83	81	81.9	0.567646212	2	5.466666667	492	81	0.00	2	3	4	-	3.5	0.867550611	1.657060862	-	2.524611473	1.262305737
4	6	sport_F1_1966.election	8	90	91	91	91	92	92	92	92	92	92	90	91.5	0.707106781	2	5.022222222	452	90	0.00	1	6	-	-	6	4.426319122	-	-	4.426319122	4.426319122
5	7	sport_F1_1967.election	8	98	98	99	100	101	101	-	-	-	-	98	99.5	1.378404875	2	3.6	108	98	0.00	1	3	-	-	3	0.885617733	-	-	0.885617733	0.885617733
6	8	sport_F1_1968.election	8	111	111	111	115	115	115	-	-	-	-	111	113	2.19089023	2	3.6	108	111	0.00	1	3	-	-	3	0.880640268	-	-	0.880640268	0.880640268
7	1	sport_F1_1961.election	9	98	98	98	98	98	100	100	100	100	100	98	99	1.054092553	2	8.088888889	728	98	0.00	1	8	-	-	8	10.54608178	-	-	10.54608178	10.54608178
8	3	sport_F1_1963.election	9	124	126	126	126	126	126	128	128	128	128	124	126.6	1.349897115	2	9.688888889	872	124	0.00	1	8	-	-	8	9.764676571	-	-	9.764676571	9.764676571
9	4	sport_F1_1964.election	9	145	147	147	147	147	147	147	147	147	147	145	146.8	0.632455532	2	14.13333333	1272	145	0.00	1	9	-	-	9	14.4084053	-	-	14.4084053	14.4084053
10	22	sport_F1_1982.election	9	178	178	182	182	182	182	182	182	182	182	178	181.2	1.686548085	2	4.666666667	420	178	0.00	2	4	2	-	3	1.685000181	0.344772577	-	2.029772758	1.014886379
11	10	sport_F1_1970.election	10	219	219	220	220	220	220	220	221	221	221	219	220.1	0.737864787	2	5.288888889	476	219	0.00	1	7	-	-	7	7.192947626	-	-	7.192947626	7.192947626
12	11	sport_F1_1971.election	11	212	212	212	212	212	212	213	213	213	213	212	212.4	0.516397779	2	6.222222222	560	212	0.00	1	7	-	-	7	7.309961796	-	-	7.309961796	7.309961796
13	12	sport_F1_1972.election	11	206	206	206	206	206	206	206	206	206	206	206	206	0	2	6.222222222	560	206	0.00	2	6	3	-	4.5	4.563232183	0.880418301	-	5.443650484	2.721825242
14	13	sport_F1_1973.election	12	308	308	308	308	308	308	309	309	309	309	308	308.4	0.516397779	2	5.422222222	488	308	0.00	2	3	3	-	3	0.917704344	0.901814222	-	1.819518566	0.909759283
15	15	sport_F1_1975.election	13	395	395	395	399	399	399	401	401	403	403	395	399	3.12694384	10	31.15555556	2804	375	5.33	1	12	-	-	12	34.38543701	-	-	34.38543701	34.38543701
16	16	sport_F1_1976.election	13	418	420	420	420	420	420	422	422	422	422	418	420.6	1.349897115	2	16.4	1476	414	0.97	1	10	-	-	10	19.04760146	-	-	19.04760146	19.04760146
17	17	sport_F1_1977.election	13	479	480	480	481	482	482	482	482	482	483	479	481.3	1.251665557	2	5.822222222	524	479	0.00	1	6	-	-	6	4.851342201	-	-	4.851342201	4.851342201
18	45	/sport_F1_2005.election	13	397	397	397	400	400	400	-	-	-	-	397	398.5	1.643167673	2	3.6	108	397	0.00	1	3	-	-	3	0.902554274	-	-	0.902554274	0.902554274
19	14	sport_F1_1974.election	14	461	461	462	462	462	462	463	463	463	463	461	462.2	0.788810638	2	5.422222222	488	461	0.00	1	6	-	-	6	4.868011951	-	-	4.868011951	4.868011951
20	25	sport_F1_1985.election	14	460	460	462	462	462	462	462	462	462	462	460	461.6	0.843274043	2	8.577777778	772	460	0.00	3	7	2	3	4	7.085086584	0.341473579	0.884181261	8.310741425	2.770247142
21	44	/sport_F1_2004.election	15	425	425	425	425	425	425	425	425	425	425	425	425	0	2	5.022222222	452	425	0.00	3	2	5	2	3	0.343608856	2.749655247	0.343231201	3.436495304	1.145498435
22	18	sport_F1_1978.election	16	611	611	615	615	617	617	617	617	617	617	611	615.4	2.458545189	2	27.06666667	2436	597	2.35	2	12	2	-	7	34.94655085	0.346725225	-	35.29327607	17.64663804
23	34	sport_F1_1994.election	16	576	580	582	584	586	586	588	588	588	588	576	584.6	4.115013163	24	36.66666667	3300	560	2.86	1	13	-	-	13	85.98379374	-	-	85.98379374	85.98379374
24	35	sport_F1_1995.election	16	612	612	613	614	615	615	-	-	-	-	612	613.5	1.378404875	2	3.6	108	612	0.00	1	3	-	-	3	0.888971329	-	-	0.888971329	0.888971329
25	43	/sport_F1_2003.election	16	583	583	583	583	583	583	583	583	583	583	583	583	0	2	4.666666667	420	583	0.00	3	6	2	5	4.333333333	4.682088614	0.340847969	2.882773399	7.905709982	2.635236661
26	33	sport_F1_1993.election	18	815	815	815	815	817	817	817	817	817	817	815	816.2	1.032795559	2	35.28888889	3176	781	4.35	2	3	14	-	8.5	0.887739658	56.4198873	-	57.30762696	28.65381348
27	37	sport_F1_1997.election	18	855	855	855	856	856	856	856	856	856	856	855	855.7	0.483045892	2	5.733333333	516	855	0.00	3	5	5	4	4.666666667	2.929402351	2.802105188	1.65328455	7.384792089	2.461597363
28	41	/sport_F1_2001.election	18	845	847	848	849	849	850	850	850	851	851	845	849	1.885618083	10	28.62222222	2576	833	1.44	1	11	-	-	11	26.23728871	-	-	26.23728871	26.23728871
29	42	/sport_F1_2002.election	18	758	759	760	761	762	762	762	762	762	762	758	761	1.490711985	4	12.97777778	1168	756	0.26	1	9	-	-	9	14.15850449	-	-	14.15850449	14.15850449
30	46	/sport_F1_2006.election	18	686	692	694	700	706	708	710	710	712	712	686	703	9.392668536	8	21.28888889	1916	682	0.59	1	11	-	-	11	24.16829348	-	-	24.16829348	24.16829348
31	47	/sport_F1_2007.election	18	607	607	607	607	608	608	608	608	609	609	607	607.8	0.788810638	2	5.6	504	607	0.00	2	3	5	-	4	0.883934498	2.816563129	-	3.700497627	1.850248814
32	19	sport_F1_1979.election	19	835	835	836	836	836	836	836	836	836	836	835	835.8	0.421637021	2	14.66666667	1320	833	0.24	2	6	9	-	7.5	4.800616741	14.6574614	-	19.45807815	9.729039073
33	20	sport_F1_1980.election	19	774	774	776	776	778	780	780	782	782	782	774	778.4	3.238655414	34	70.62222222	6356	716	8.10	1	16	-	-	16	85.10912514	-	-	85.10912514	85.10912514
34	21	sport_F1_1981.election	19	777	777	778	779	779	779	779	779	780	780	777	778.7	1.059349905	2	9.466666667	852	776	0.13	2	5	9	-	7	2.875716686	26.9063437	-	29.78206038	14.89103019
35	24	sport_F1_1984.election	19	892	892	892	892	892	892	892	892	892	892	892	892	0	2	3.955555556	356	892	0.00	3	2	6	10	6	0.335013866	4.588291168	19.59788442	24.52118945	8.173729817
36	36	sport_F1_1996.election	19	856	856	856	856	858	858	858	858	858	858	856	857.2	1.032795559	2	14.13333333	1272	838	2.15	3	2	2	12	5.333333333	0.342355967	0.33900857	34.91977215	35.60113668	11.86704556
37	39	/sport_F1_1999.election	19	933	933	933	933	937	937	937	937	943	943	933	936.6	3.864367132	2	65.82222222	5924	853	9.38	2	2	17	-	9.5	0.342759848	105.5917602	-	105.93452	52.96726
38	48	/sport_F1_2008.election	20	945	945	945	947	947	947	949	949	949	949	945	947.2	1.751190072	2	26.8	2412	931	1.50	2	4	11	-	7.5	1.709431171	26.1543138	-	27.86374497	13.93187249
39	26	sport_F1_1986.election	21	1015	1015	1017	1017	1017	1019	1019	1019	1019	1019	1015	1017.6	1.646545205	2	44.66666667	4020	969	4.75	2	4	15	-	9.5	1.636297941	152.3581326	-	153.9944305	76.99721527
40	27	sport_F1_1987.election	21	1092	1108	1116	1116	1116	1118	1128	1128	1130	1130	1092	1118.2	11.90518095	54	80.08888889	7208	1028	6.23	1	17	-	-	17	226.3937352	-	-	226.3937352	226.3937352
41	38	/sport_F1_1998.election	21	909	909	909	909	909	909	909	909	909	909	909	909	0	2	23.46666667	2112	891	2.02	3	3	6	11	6.666666667	0.842844486	4.532099724	26.05789971	31.43284392	10.47761464
42	32	sport_F1_1992.election	22	1211	1211	1211	1211	1211	1211	1211	1211	1211	1211	1211	1211	0	2	4.355555556	392	1147	5.58	3	2	3	16	7	0.346476316	0.924039364	179.6052899	180.8758056	60.29193521
43	40	/sport_F1_2000.election	22	1199	1200	1201	1201	1201	1201	1202	1202	1202	1202	1199	1201.1	0.994428926	2	10.35555556	932	1182	1.44	2	4	13	-	8.5	1.687091589	45.4726181	-	47.15970969	23.57985485
44	23	sport_F1_1983.election	24	1391	1394	1400	1407	1411	1413	1413	1417	1418	1419	1391	1408.3	10.05595457	74	108.7555556	9788	1313	5.94	1	19	-	-	19	166.0249388	-	-	166.0249388	166.0249388
45	30	sport_F1_1990.election	24	1172	1172	1176	1176	1178	1178	1178	1178	1180	1180	1172	1176.8	2.859681412	2	65.46666667	5892	1094	7.13	2	16	2	-	9	83.91423702	0.343038559	-	84.25727558	42.12863779
46	31	sport_F1_1991.election	24	1224	1224	1230	1230	1230	1230	1232	1232	1232	1232	1224	1229.6	3.098386677	2	65.11111111	5860	1184	3.38	2	2	16	-	9	0.343933105	83.96309566	-	84.30702877	42.15351439
47	29	sport_F1_1989.election	26	1509	1509	1509	1511	1511	1511	1513	1513	1513	1513	1509	1511.2	1.751190072	2	4.577777778	412	1289	17.07	2	5	21	-	13	2.704718351	472.7668912	-	475.4716096	237.7358048
48	28	sport_F1_1988.election	28	1614	1614	1614	1614	1614	1614	1614	1614	1616	1616	1614	1614.4	0.843274043	2	30.48888889	2744	1578	2.28	3	2	15	9	8.666666667	0.344159365	153.50404	14.5058589	168.3540583	56.11801942


==> data/SimulatedAnnealingNone.csv <==
Index	Garbage	InstanceName	SumCandidates	ScoreSol1	ScoreSol2	ScoreSol3	ScoreSol4	ScoreSol5	ScoreSol6	ScoreSol7	ScoreSol8	ScoreSol9	ScoreSol10	BestSolScore	AvgSolScore	Derivation	MinimalKTDistance	AvgKTDistance	SumKTDistance	CostOptimalSol	SolDeltaPercent	NumberKernels	AvgKernelSize	SumTimeKer	AvgTimeKer
1	9	sport_F1_1969.election	6	62	63	63	63	64	64	64	64	65	65	62	63.7	0.948683298	2	4.22222222	380	62	0.00	-	-	4.664624929	
2	5	sport_F1_1965.election	7	56	56	58	58	58	58	58	58	58	60	56	57.8	1.135292424	2	4.26666666	384	56	0.00	-	-	6.631820917	
3	2	sport_F1_1962.election	8	82	82	83	83	83	84	84	84	84	84	82	83.3	0.823272602	2	6.97777777	628	81	1.23	-	-	9.858861923	
4	6	sport_F1_1966.election	8	91	92	92	92	93	93	93	93	93	94	91	92.6	0.843274043	2	7.64444444	688	90	1.11	-	-	10.15294385	
5	7	sport_F1_1967.election	8	99	99	99	99	99	99	100	100	100	100	99	99.4	0.516397779	2	6.31111111	568	98	1.02	-	-	9.8529284	
6	8	sport_F1_1968.election	8	111	113	115	115	115	115	115	115	115	115	111	114.4	1.349897115	2	6.08888888	548	111	0.00	-	-	10.2086184	
7	1	sport_F1_1961.election	9	98	98	100	100	102	102	102	102	102	102	98	100.8	1.686548085	2	11.9111111	1072	98	0.00	-	-	14.14214897	
8	3	sport_F1_1963.election	9	128	128	128	130	130	130	130	130	130	130	128	129.4	0.966091783	2	13.5111111	1216	124	3.23	-	-	13.78850245	
9	4	sport_F1_1964.election	9	145	145	145	145	147	147	147	147	147	147	145	146.2	1.032795559	4	10.7555555	968	145	0.00	-	-	14.6129303	
10	22	sport_F1_1982.election	9	180	182	186	188	190	190	192	194	194	194	180	189	5.011098793	2	11.8666666	1068	178	1.12	-	-	13.24733233	
11	10	sport_F1_1970.election	10	224	226	226	227	227	227	227	228	228	229	224	226.9	1.370320319	8	18	1620	219	2.28	-	-	18.73201799	
12	11	sport_F1_1971.election	11	217	218	220	223	223	223	223	223	224	225	217	221.9	2.643650675	4	19.6	1764	212	2.36	-	-	26.50040507	
13	12	sport_F1_1972.election	11	214	220	220	222	222	224	224	224	226	226	214	222.2	3.583914682	8	21.2444444	1912	206	3.88	-	-	25.28246117	
14	13	sport_F1_1973.election	12	325	329	337	340	342	343	344	345	345	346	325	339.6	7.21418356	12	29.9555555	2696	308	5.52	-	-	34.99064493	
15	15	sport_F1_1975.election	13	395	399	401	403	403	407	407	407	411	413	395	404.6	5.481281278	18	35.9555555	3236	375	5.33	-	-	44.31912971	
16	16	sport_F1_1976.election	13	450	450	450	458	458	458	460	460	462	462	450	456.8	4.917090377	22	40.3111111	3628	414	8.70	-	-	42.76689553	
17	17	sport_F1_1977.election	13	501	506	509	511	513	515	520	521	521	521	501	513.8	7.083627445	22	38.2222222	3440	479	4.59	-	-	44.80062795	
18	45	/sport_F1_2005.election	13	465	467	471	474	476	477	481	482	483	483	465	475.9	6.590397054	24	38.3555555	3452	397	17.13	-	-	46.58555269	
19	14	sport_F1_1974.election	14	502	505	505	506	509	511	514	514	515	516	502	509.7	4.98998998	32	47.7777777	4300	461	8.89	-	-	59.95942998	
20	25	sport_F1_1985.election	14	496	510	516	518	518	522	526	530	532	534	496	520.2	11.44843512	28	49.8666666	4488	460	7.83	-	-	59.44314551	
21	44	/sport_F1_2004.election	15	533	545	555	567	571	587	589	589	595	607	533	573.8	23.78047752	34	57.9555555	5216	425	25.41	-	-	68.56246591	
22	18	sport_F1_1978.election	16	669	681	689	693	695	699	701	703	703	707	669	694	11.6714276	46	73.2444444	6592	597	12.06	-	-	183.6851094	
23	34	sport_F1_1994.election	16	602	634	634	636	638	646	648	650	650	656	602	639.4	15.2330051	38	69.6	6264	560	7.50	-	-	84.53625727	
24	35	sport_F1_1995.election	16	730	731	735	736	739	740	741	742	742	744	730	738	4.807401701	46	73.5111111	6616	612	19.28	-	-	85.9357903	
25	43	/sport_F1_2003.election	16	669	673	675	681	683	685	685	685	687	689	669	681.2	6.629898608	48	68	6120	583	14.75	-	-	92.46648598	
26	33	sport_F1_1993.election	18	893	901	903	903	911	917	919	921	923	925	893	911.6	10.99696928	62	100.177777	9016	781	14.34	-	-	138.1919625	
27	37	sport_F1_1997.election	18	948	962	975	982	990	993	999	1001	1006	1008	948	986.4	19.71575794	58	92	8280	855	10.88	-	-	139.9190965	
28	41	/sport_F1_2001.election	18	918	953	959	960	965	967	972	973	974	975	918	961.6	16.98496067	56	93.3333333	8400	833	10.20	-	-	136.5368669	
29	42	/sport_F1_2002.election	18	889	893	899	906	908	919	921	924	924	929	889	911.2	14.18763155	72	94.8444444	8536	756	17.59	-	-	139.3895905	
30	46	/sport_F1_2006.election	18	858	874	876	884	898	912	916	918	942	946	858	902.4	29.48144426	52	91.1111111	8200	682	25.81	-	-	144.290323	
31	47	/sport_F1_2007.election	18	771	795	801	806	806	822	827	835	842	844	771	814.9	23.23048763	60	92.6666666	8340	607	27.02	-	-	142.447829	
32	19	sport_F1_1979.election	19	927	936	956	957	959	967	969	970	977	982	927	960	17.30125236	70	109.244444	9832	833	11.28	-	-	176.1761913	
33	20	sport_F1_1980.election	19	816	820	838	842	846	850	860	864	864	868	816	846.8	18.23793361	58	106.355555	9572	716	13.97	-	-	162.5980952	
34	21	sport_F1_1981.election	19	882	892	893	911	915	918	926	933	938	943	882	915.1	20.77632199	54	101.377777	9124	776	13.66	-	-	169.196764	
35	24	sport_F1_1984.election	19	1010	1016	1020	1026	1026	1036	1036	1042	1042	1044	1010	1029.8	11.94245461	54	101.866666	9168	892	13.23	-	-	345.3882692	
36	36	sport_F1_1996.election	19	982	996	1008	1010	1012	1014	1018	1024	1024	1024	982	1011.2	13.50555441	56	104.355555	9392	838	17.18	-	-	348.7869732	
37	39	/sport_F1_1999.election	19	949	973	973	993	999	1003	1007	1007	1009	1011	949	992.4	20.65698698	64	103.333333	9300	853	11.25	-	-	343.702811	
38	48	/sport_F1_2008.election	20	1157	1189	1197	1201	1217	1217	1229	1229	1233	1237	1157	1210.6	24.88730154	90	126.977777	11428	931	24.27	-	-	201.4999435	
39	26	sport_F1_1986.election	21	1201	1203	1219	1223	1223	1229	1229	1237	1239	1239	1201	1224.2	13.603921	76	145.422222	13088	969	23.94	-	-	222.9196138	
40	27	sport_F1_1987.election	21	1220	1248	1258	1262	1270	1278	1278	1280	1282	1284	1220	1266	20	100	144.4	12996	1028	18.68	-	-	260.50635	
41	38	/sport_F1_1998.election	21	1109	1163	1167	1169	1181	1183	1187	1191	1191	1195	1109	1173.6	25.24634187	90	138.266666	12444	891	24.47	-	-	231.2585011	
42	32	sport_F1_1992.election	22	1347	1357	1389	1409	1417	1419	1421	1425	1435	1439	1347	1405.8	31.59746825	114	162.933333	14664	1147	17.44	-	-	589.0888102	
43	40	/sport_F1_2000.election	22	1380	1415	1421	1439	1446	1450	1452	1458	1467	1472	1380	1440	27.77688887	96	150.577777	13552	1182	16.75	-	-	281.4741938	
44	23	sport_F1_1983.election	24	1572	1576	1594	1595	1605	1609	1610	1611	1622	1625	1572	1601.9	17.7040485	150	201.2	18108	1313	19.73	-	-	392.1583414	
45	30	sport_F1_1990.election	24	1432	1464	1474	1490	1494	1504	1516	1534	1534	1542	1432	1498.4	35.0466356	114	187.644444	16888	1094	30.90	-	-	374.6661253	
46	31	sport_F1_1991.election	24	1500	1506	1554	1556	1582	1594	1602	1602	1604	1610	1500	1571	40.7730848	108	187.688888	16892	1184	26.69	-	-	806.1713545	
47	29	sport_F1_1989.election	26	1773	1799	1801	1801	1809	1821	1837	1845	1849	1851	1773	1818.6	26.22636502	164	236.577777	21292	1289	37.55	-	-	506.1484029	
48	28	sport_F1_1988.election	28	2082	2136	2166	2166	2166	2218	2222	2222	2226	2228	2082	2183.2	48.78251053	192	271.377777	24424	1578	31.94	-	-	1453.859885	

